A Flexible Framework for Accurate Simulation of Cloud In-Memory Data Stores

In-memory (transactional) data stores are recognized as a first-class data management technology for cloud platforms, thanks to their ability to match the elasticity requirements imposed by the pay-as-you-go cost model. On the other hand, defining the well-suited amount of cache servers to be deployed, and the degree of in-memory replication of slices of data, in order to optimize reliability/availability and performance tradeoffs, is far from being a trivial task. Yet, it is an essential aspect of the provisioning process of cloud platforms, given that it has an impact on how well cloud resources are actually exploited. To cope with the issue of determining optimized configurations of cloud in-memory data stores, in this article we present a flexible simulation framework offering skeleton simulation models that can be easily specialized in order to capture the dynamics of diverse data grid systems, such as those related to the specific protocol used to provide data consistency and/or transactional guarantees. Besides its flexibility, another peculiar aspect of the framework lies in that it integrates simulation and machine-learning (black-box) techniques, the latter being essentially used to capture the dynamics of the data-exchange layer (e.g. the message passing layer) across the cache servers. This is a relevant aspect when considering that the actual data-transport/networking infrastructure on top of which the data grid is deployed might be unknown, hence being not feasible to be modeled via white-box (namely purely simulative) approaches. We also provide an extended experimental study aimed at validating instances of simulation models supported by our framework against execution dynamics of real data grid systems deployed on top of either private or public cloud infrastructures.

==> grafici/Confidence2.dat <==
0.83276	16.9463744922
0.91603	15.0934241321
0.9993	13.6086833871
1.08257	12.3911238922
1.16584	11.3703647337
1.24911	10.5124209018
1.33238	9.7699923203
1.41565	9.1304460323
1.49892	8.568053333
1.58219	8.0713022516
1.66546	7.6294626326
1.74873	7.2344933833
1.832	6.879401431
1.91527	6.5559266107
1.99854	6.2629434815
2.08181	5.9938196943
2.16508	5.7485649381
2.24835	5.5217591998
2.33162	5.3114944028
2.41489	5.1160414755
2.49816	4.9362890363
2.58143	4.7683715153
2.6647	4.6133594592
2.74797	4.4656632989
2.83124	4.3290150978
2.91451	4.1982498944
2.99778	4.0768615235
3.08105	3.9621523823
3.16432	3.853590493
3.24759	3.7506325789
3.33086	3.654696861
3.41413	3.5617289522
3.4974	3.4749252695
3.58067	3.3906311219
3.66394	3.311901756
3.74721	3.2351116229
3.83048	3.163288161
3.91375	3.0945859656
3.99702	3.0287553995
4.08029	2.9656380574
4.16356	2.9050381265
4.24683	2.8468255743
4.3301	2.7909397112
4.41337	2.7371547158
4.49664	2.6853536355
4.57991	2.6354360335
4.66318	2.5874057126
4.74645	2.541064846
4.82972	2.496354416
4.91299	2.4543723134
4.99626	2.4126895178
5.07953	2.3724252795
5.1628	2.3346483099
5.24607	2.2969653529
5.32934	2.260445837
5.41261	2.2261851543
5.49588	2.1918883433
5.57915	2.1596901497
5.66242	2.1274289095
5.74569	2.0961219202
5.82896	2.0667437555
5.91223	2.0371898053
5.9955	2.0094685607
6.07877	1.9815159002
6.16204	1.9553405642
6.24531	1.9298891258
6.32858	1.9041375414
6.41185	1.8799833236
6.49512	1.855510337
6.57839	1.8325961745
6.66166	1.8093401839
6.74493	1.7875927101
6.8282	1.766388676
6.91147	1.7448511312
6.99474	1.7246794995
7.07801	1.7049939847
7.16128	1.6849249037
7.24455	1.6661529081
7.32782	1.6478715064
7.41109	1.6291669624
7.49436	1.6116948259
7.57763	1.5946030856
7.6609	1.5770930461
7.74417	1.5607795886
7.82744	1.5448414179
7.91071	1.5292599466
7.99398	1.5132473392
8.07725	1.4983146886
8.16052	1.4836763101
8.24379	1.4685967226
8.32706	1.4545724794

==> grafici/Confidence4.dat <==
1.25	18.6829786287
1.375	16.6376000744
1.5	15.0020115057
1.625	13.6617386095
1.75	12.5377910216
1.875	11.5907266586
2	10.7713149275
2.125	10.0666750233
2.25	9.447259427
2.375	8.8993152143
2.5	8.4114755229
2.625	7.9750363269
2.75	7.5842857546
2.875	7.2280761672
3	6.9056478559
3.125	6.6095286461
3.25	6.3398572534
3.375	6.0906394568
3.5	5.8595718862
3.625	5.6446180425
3.75	5.4471356668
3.875	5.2626773485
4	5.092721703
4.125	4.9307156231
4.25	4.7809954195
4.375	4.6377396996
4.5	4.5048780459
4.625	4.3792275622
4.75	4.2602204149
4.875	4.1472821843
5	4.0420058654
5.125	3.9400187559
5.25	3.8448607964
5.375	3.7522435144
5.5	3.6656718909
5.625	3.5812754151
5.75	3.5022573872
5.875	3.4265733533
6	3.3540933427
6.125	3.2846310886
6.25	3.2179756535
6.375	3.1539390834
6.5	3.0923654327
6.625	3.0331315913
6.75	2.9761042875
6.875	2.9211645018
7	2.868302723
7.125	2.8173239738
7.25	2.7680905979
7.375	2.7219080211
7.5	2.6759212183
7.625	2.6314327391
7.75	2.589795461
7.875	2.5483589831
8	2.508225747
8.125	2.4705673254
8.25	2.4328827443
8.375	2.3974906024
8.5	2.3619274083
8.625	2.3274331164
8.75	2.2950853282
8.875	2.2624959037
9	2.2319164433
9.125	2.2010603888
9.25	2.1721427035
9.375	2.1439863938
9.5	2.1155466221
9.625	2.0888932822
9.75	2.0618718526
9.875	2.0365482145
10	2.0108462419
10.125	1.9867883442
10.25	1.9633346213
10.375	1.9395310751
10.5	1.9172852967
10.625	1.895563548
10.75	1.8734130017
10.875	1.852730641
11	1.8325681093
11.125	1.8119555088
11.25	1.7926965747
11.375	1.7738421913
11.5	1.7546503845
11.625	1.7367984951
11.75	1.7194839754
11.875	1.7025402821
12	1.6851536582
12.125	1.6689633172
12.25	1.6531111767
12.375	1.6367356831
12.5	1.6214877213

==> grafici/dati_2.txt <==
8	44.36589596	47.95
16	87.64108259	93.58
24	141.432	140
32	171.7832501	175
40	187.342	180
48	199.941	200
56	212.483	220
64	218.2912044	254

==> grafici/dati_4.txt <==
8	32.94	37.00839469
16	65.4	72.11703
24	92.02	91.03528152
32	115.5	118.8571819
40	141.68	135.0547017
48	157.3	158.0566652
56	170.67	178.6928445
64	175.5	190

==> grafici/pcs-seriale-piero.dat <==
0	0
1	15461
2	25939
3	34126
4	41202
5	47691
6	53719
7	59336
8	64835
9	70377
10	75703
11	80851
12	86038
13	91101
14	96050
15	100969
16	105713
17	110472
18	115285
19	119969
20	124633
21	129267
22	133993
23	138693
24	143337
25	147836
26	152365
27	157037
28	161411
29	165948
30	170362
31	174926
32	179430
33	183921
34	188328
35	192771
36	197334
37	201812
38	206224
39	210582
40	214966
41	219437
42	223947
43	228328
44	232692
45	237067
46	241372
47	245610
48	250025
49	254387
50	258622
51	263101
52	267521
53	271895
54	276279
55	280557
56	284913
57	289380
58	293756
59	298093
60	302432
61	306746
62	311177
63	315660
64	319923
65	324379
66	328745
67	333035
68	337458
69	341798
70	346129
71	350466
72	354848
73	359179
74	363524
75	367960
76	372459
77	376717
78	381146
79	385553
80	389777
81	394203
82	398537
83	402849
84	407280
85	411707
86	416065
87	420560
88	425099
89	429426
90	433737
91	438151
92	442440
93	446785
94	451063
95	455590
96	459926
97	464327
98	468721
99	472948
100	477332
101	481687
102	486204
103	490530
104	494874
105	499263
106	503580
107	507942
108	512247
109	516528
110	520888
111	525190
112	529607
113	534015
114	538359
115	542704
116	547116
117	551305
118	555615
119	559842
120	564156
121	568548
122	572943
123	577283
124	581648
125	585989
126	590403
127	594750
128	599184
129	603740
130	608130
131	612556
132	616865
133	621319
134	625750
135	630105
136	634383
137	638714
138	643010
139	647397
140	651809
141	656252
142	660685
143	664942
144	669238
145	673529
146	677946
147	682306
148	686690
149	691137
150	695446
151	699696
152	704076
153	708394
154	712826
155	717313
156	721869
157	726258
158	730563
159	735019
160	739438
161	743944
162	748327
163	752634
164	756893
165	761320
166	765769
167	770232
168	774706
169	779203
170	783650
171	788039
172	792450
173	796919
174	801368
175	805854
176	810290
177	814644
178	819028
179	823406
180	827821
181	832216
182	836559
183	840871
184	845258
185	849727
186	854223
187	858586
188	862978
189	867420
190	871832
191	876153
192	880479
193	884982
194	889477
195	894009
196	898421
197	902717
198	907122
199	911632
200	916124
201	920397
202	924742
203	929015
204	933194
205	937622
206	942007
207	946299
208	950677
209	955082
210	959480
211	963875
212	968208
213	972569
214	976937
215	981368
216	985625
217	990073
218	994470
219	998920
220	1003123
221	1007659
222	1011923
223	1016281
224	1020506
225	1024738
226	1029067
227	1033328



==> grafici/speedup/data.dat <==
#iso	ser	par
1	1550937	1022871
4	1550937	1047698
16	1550937	954912
64	1550937	784992


==> plots/FG-A.dat <==
"Num Nodes"	"Throughput Real"	"Throughput Sim"	"Resp. Time Read-Write tx Real"	"Resp. Time Read-Write tx Sim"	"Resp. Time Only-Read tx Real"	"Resp. Time Only-Read tx Sim"	"Read-Write tx Commit Probability Real"	"Read-Write tx Commit Probability Sim"
10	2477.0167	2257.0000	6552.8000	7836.0000	1212.9000	1280.0000	0.9868	0.9900
25	4540.6067	4218.0000	8618.1600	8929.0000	1722.8800	1790.0000	0.9645	0.9500
50	7751.5933	8041.0000	9608.3000	9721.0000	1958.5800	2103.0000	0.9252	0.9300
75	9983.5667	9797.0000	10704.2533	11442.0000	2168.7067	2140.0000	0.8879	0.8700
100	11277.1733	10937.0000	12104.0800	12928.0000	2532.9600	2593.0000	0.8532	0.8200

==> plots/PC-A-Z.dat <==
"Num Nodes"	"Throughput Real"	"Throughput Sim"	"Resp. Time Read-Write tx Real"	"Resp. Time Read-Write tx Sim"	"Resp. Time Only-Read tx Real"	"Resp. Time Only-Read tx Sim"	"Read-Write tx Commit Probability Real"	"Read-Write tx Commit Probability Sim"
10	2618.760802	2487	6218.2	6743	1419	1350	0.996455409	0.99
25	5190.814335	5201	7774.52	8135	1857.88	1795	0.990823807	0.997
50	9700.939439	9524	8310.22	8414	1998.06	1879	0.981900167	0.989
75	13346.30396	13010	9074.946667	9349	2164.12	2201	0.974009462	0.978
100	15851.17647	16682	10188.59	10006	2428.77	2378	0.965506318	0.974
140	12981.3962	13329	17377.07857	17458	4192.25	4103	0.946915335	0.96



==> plots/PC-B-Z.dat <==
"Num Nodes"	"Throughput Real"	"Throughput Sim"	"Resp. Time Read-Write tx Real"	"Resp. Time Read-Write tx Sim"	"Resp. Time Only-Read tx Real"	"Resp. Time Only-Read tx Sim"	"Read-Write tx Commit Probability Real"	"Read-Write tx Commit Probability Sim"
10	838.3909	798	13076	13693	1593	1572	0.98	0.983
25	1518.2827	1430	18051	18559	2204	1996	0.95	0.943
50	2727.4720	2440	20100	21017	2418	2261	0.90	0.914
75	3731.3980	3417	22045	24391	2594	2400	0.87	0.889
100	2653.3800	2468	41271	40307	5440	5055	0.80	0.84
140	3310.4020	3107	46300	46385	6210	5843	0.76	0.78



==> plots/PC-B.dat <==
"Num Nodes"	"Throughput Real"	"Throughput Sim"	"Resp. Time Read-Write tx Real"	"Resp. Time Read-Write tx Sim"	"Resp. Time Only-Read tx Real"	"Resp. Time Only-Read tx Sim"	"Read-Write tx Commit Probability Real"	"Read-Write tx Commit Probability Sim"
10	4643	4319	10558	12906	1220	1320	0.97	0.99
25	8695	7072	14292	15643	1607	1757	0.91	0.90
50	15366	15048	16155	17551	1821	2014	0.79	0.82
75	20519	21549	18214	17731	2038	2059	0.68	0.66
100	23445	23766	21169	21222	2387	2603	0.56	0.50
140	26319	24566	26050	24449	3016	3024	0.44	0.40
